Power Measurement Enabled Channel Autocorrelation Matrix Estimation for IRS-Assisted Wireless Communication

By reconfiguring wireless channels via passive signal reflection, intelligent reflecting surface (IRS) can bring significant performance enhancement for wireless communication systems. However, such performance improvement generally relies on the knowledge of channel state information (CSI) for IRS-involved links. Prior works on IRS CSI acquisition mainly estimate IRS-cascaded channels based on the extra pilot signals received at the users/base station (BS) with time-varying IRS reflections, which, however, needs to modify the existing channel training/estimation protocols of wireless systems. To address this issue, we propose in this paper a new channel estimation scheme for IRS-assisted communication systems based on the received signal power measured at the user terminal, which is practically attainable without the need of changing the current protocol. Due to the lack of signal phase information in measured power, the autocorrelation matrix of the BS-IRS-user cascaded channel is estimated by solving an equivalent rank-minimization problem. To this end, a low-rank-approaching (LRA) algorithm is proposed by employing the fractional programming and alternating optimization techniques. To reduce computational complexity, an approximate LRA (ALRA) algorithm is also developed. Furthermore, these two algorithms are extended to be robust against the receiver noise and quantization error in power measurement. Simulation results are provided to verify the effectiveness of the proposed channel estimation algorithms as well as the IRS passive reflection design based on the estimated channel autocorrelation matrix.

==> utils/IEEE_abbrev.txt <==
Communications Surveys and Tutorials = Commun. Surveys Tuts.
Internet Computing = Internet Comput.
Journal of Display Technology = J. Display Technol.
Journal of Lightwave Technology = J. Lightw. Technol.
Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
Pervasive Computing = Pervasive Comput.
Proceedings of the {IEEE} = Proc. {IEEE}
Today's Engineer = Today's Eng.
Wireless Communications = Wireless Commun.
{IEEE/ACM} Transactions on Networking = {IEEE/ACM} Trans. Networking
{IEEE/ASME} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE/ASME} Transactions on Mechatronics = {IEEE/ASME} Trans. Mechatron.
{IEEE/OSA} Journal of Lightwave Technology = J. Lightwave Technol.
{IEEE} ASSP Magazine = {IEEE} ASSP Mag.
{IEEE} Aerospace and Electronics Systems Magazine = {IEEE} Aerosp. Electron. Syst. Mag.
{IEEE} Annals of the History of Computing = {IEEE} Annals Hist. Comput.
{IEEE} Antennas and Propagation Magazine = {IEEE} Antennas Propagat. Mag.
{IEEE} Antennas and Wireless Propagation Letters = {IEEE} Antennas Wireless Propagat. Lett.
{IEEE} Circuits and Devices Magazine = {IEEE} Circuits Devices Mag.
{IEEE} Circuits and Systems Magazine = {IEEE} Circuits Syst. Mag.
{IEEE} Communications Letters = {IEEE} Commun. Lett.
{IEEE} Communications Magazine = {IEEE} Commun. Mag.
{IEEE} Communications Society Magazine = {IEEE} Commun. Soc. Mag.
{IEEE} Computational Science and Engineering Magazine = {IEEE} Comput. Sci. Eng. Mag.
{IEEE} Computer = {IEEE} Computer
{IEEE} Computer Applications in Power = {IEEE} Comput. Appl. Power
{IEEE} Computer Architecture Letters = {IEEE} Comput.Archit. Lett.
{IEEE} Computer Graphics and Applications = {IEEE} Comput. Graph. Appl.
{IEEE} Computing in Science and Engineering = {IEEE} Comput. Sci. Eng.
{IEEE} Concurrency = {IEEE} Concurrency
{IEEE} Control Systems Magazine = {IEEE} Control Syst. Mag.
{IEEE} Design and Test of Computers = {IEEE} Des. Test. Comput.
{IEEE} Electrical Insulation Magazine = {IEEE} Electr. Insul. Mag.
{IEEE} Electron Device Letters = {IEEE} Electron Device Lett.
{IEEE} Engineering Management Review = {IEEE} Eng. Manag. Rev.
{IEEE} Engineering in Medicine and Biology Magazine = {IEEE} Eng. Med. Biol. Mag.
{IEEE} Expert = {IEEE} Expert
{IEEE} Geoscience and Remote Sensing Letters = {IEEE} Geosci. Remote Sens. Lett.
{IEEE} IT Professional = {IEEE} IT Prof.
{IEEE} Industry Applications Magazine = {IEEE} Ind. Appl. Mag.
{IEEE} Instrumentation and Measurement Magazine = {IEEE} Instrum. Meas. Mag.
{IEEE} Intelligent Systems = {IEEE} Intell. Syst.
{IEEE} Internet Computing = {IEEE} Internet Comput.
{IEEE} Journal of Oceanic Engineering = {IEEE} J. Oceanic Eng.
{IEEE} Journal of Quantum Electronics = {IEEE} J. Quantum Electron.
{IEEE} Journal of Robotics and Automation = {IEEE} J. Robot. Automat.
{IEEE} Journal of Selected Topics in Quantum Electronics = {IEEE} J. Select. Topics Quantum Electron.
{IEEE} Journal of Selected Topics in Signal Processing = {IEEE} J. Sel. Top. Sign. Proces.
{IEEE} Journal of Solid-State Circuits = {IEEE} J. Solid-State Circuits
{IEEE} Journal on Selected Areas in Communications = {IEEE} J. Select. Areas Commun.
{IEEE} Journal on Technology in Computer Aided Design = {IEEE} J. Technol. Computer Aided Design
{IEEE} Micro = {IEEE} Micro
{IEEE} Microwave Magazine = {IEEE} Microwave
{IEEE} Microwave and Guided Wave Letters = {IEEE} Microwave Guided Wave Lett.
{IEEE} Microwave and Wireless Components Letters = {IEEE} Microwave Wireless Compon. Lett.
{IEEE} Multimedia = {IEEE} Multimedia
{IEEE} Network = {IEEE} Network
{IEEE} Personal Communications = {IEEE} Pers. Commun.
{IEEE} Personal Communications Magazine = {IEEE} Personal Commun. Mag.
{IEEE} Photonics Technology Letters = {IEEE} Photon. Technol. Lett.
{IEEE} Potentials = {IEEE} Potentials
{IEEE} Power Electronics Letters = {IEEE} Power Electron Lett.
{IEEE} Power Engineering Review = {IEEE} Power Eng. Rev.
{IEEE} Power and Energy Magazine = {IEEE} Power Energy Mag.
{IEEE} Robotics and Automation Magazine = {IEEE} Robot. Autom. Mag. Computation in Science and Engineering Magazine
{IEEE} Robotics and Automation Magazine = {IEEE} Robot. Automat. Mag.
{IEEE} Security and Privacy = {IEEE} Security Privacy
{IEEE} Sensors Journal = {IEEE} Sensors J.
{IEEE} Signal Processing Letters = {IEEE} Signal Processing Lett.
{IEEE} Signal Processing Magazine = {IEEE} Signal Processing Mag.
{IEEE} Software = {IEEE} Softw.
{IEEE} Spectrum = {IEEE} Spectr.
{IEEE} Technology and Society Magazine = {IEEE} Technol. Soc. Mag.
{IEEE} Transactions On Dielectrics and Electrical Insulation = {IEEE} Trans. Dielectr. Electr. Insul.
{IEEE} Transactions On Systems, Man, and Cybernetics-Part A: Systems and Humans = {IEEE} Trans. Syst., Man, Cybern. A, Syst., Humans
{IEEE} Transactions on Acoustics, Speech, and Signal Processing = {IEEE} Trans. Acoust., Speech, Signal Processing
{IEEE} Transactions on Advanced Packaging = {IEEE} Trans. Adv. Packag.
{IEEE} Transactions on Aeronautical and Navigational Electronics = {IEEE} Trans. Aeronaut. Navig. Electron.
{IEEE} Transactions on Aerospace = {IEEE} Trans. Aerosp.
{IEEE} Transactions on Aerospace and Electronic Systems = {IEEE} Trans. Aerosp. Electron. Syst.
{IEEE} Transactions on Aerospace and Navigational Electronics = {IEEE} Trans. Aerosp. Navig. Electron.
{IEEE} Transactions on Airborne Electronics = {IEEE} Trans. Airborne Electron.
{IEEE} Transactions on Antennas and Propagation = {IEEE} Trans. Antennas Propagat.
{IEEE} Transactions on Applications and Industry = {IEEE} Trans. Applicat. Ind.
{IEEE} Transactions on Applied Superconductivity = {IEEE} Trans. Appl. Superconduct.
{IEEE} Transactions on Audio = {IEEE} Trans. Audio
{IEEE} Transactions on Audio and Electroacoustics = {IEEE} Trans. Audio Electroacoust.
{IEEE} Transactions on Automatic Control = {IEEE} Trans. Automat. Contr.
{IEEE} Transactions on Automation Science and Engineering = {IEEE} Trans. Autom. Sci. Eng.
{IEEE} Transactions on Bio-Medical Electronics = {IEEE} Trans. Bio-Med. Electron.
{IEEE} Transactions on Bio-Medical Engineering = {IEEE} Trans. Bio-Med. Eng.
{IEEE} Transactions on Biomedical Engineering = {IEEE} Trans. Biomed. Eng.
{IEEE} Transactions on Broadcasting = {IEEE} Trans. Broadcast.
{IEEE} Transactions on Circuit Theory = {IEEE} Trans. Circuit Theory
{IEEE} Transactions on Circuits and Systems = {IEEE} Trans. Circuits Syst.
{IEEE} Transactions on Circuits and Systems for Video Technology = {IEEE} Trans. Circuits Syst. Video Technol.
{IEEE} Transactions on Circuits and Systems---Part {II}: Analog and Digital Signal Processing = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {I}: Fundamental Theory and Applications = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Circuits and Systems-Part I: Fundamental Theory and Applications = {IEEE} Trans. Circuits Syst. I, Fundam. Theory Appl.1
{IEEE} Transactions on Circuits and Systems-Part I: Regular Papers = {IEEE} Trans. Circuits Syst. I, Reg. Papers1
{IEEE} Transactions on Circuits and Systems-Part II: ANalog and Digital Signal Processing = {IEEE} Trans. Circuits Syst. II, Analog Digit. Signal Process.2
{IEEE} Transactions on Circuits and Systems-Part II: Express Briefs = {IEEE} Trans. Circuits Syst. II, Exp. Briefs2
{IEEE} Transactions on Communication Technology = {IEEE} Trans. Commun. Technol.
{IEEE} Transactions on Communications = {IEEE} Trans. Commun.
{IEEE} Transactions on Component Parts = {IEEE} Trans. Comp. Parts
{IEEE} Transactions on Components and Packaging Technologies = {IEEE} Trans. Comp. Packag. Technol.
{IEEE} Transactions on Components and Packaging Technology = {IEEE} Trans. Comp. Packag. Technol.
{IEEE} Transactions on Components, Hybrids and Manufacturing Technology = {IEEE} Trans. Comp., Hybrids, Manufact. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {A} = {IEEE} Trans. Comp., Packag., Manufact. Technol. {A}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {B}: Advanced Packaging = {IEEE} Trans. Comp., Packag., Manufact. Technol. {B}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {C}: Manufacturing = {IEEE} Trans. Comp., Packag., Manufact. Technol. {C}
{IEEE} Transactions on Computer-Aided Design of Integrated Circuits and Systems = {IEEE} Trans. Computer-Aided Design
{IEEE} Transactions on Computer-Aided Design of Integrated Circuits and Systems = {IEEE} Trans. Computer-Aided Design Integr. Circuits Syst.
{IEEE} Transactions on Computers = {IEEE} Trans. Comput.
{IEEE} Transactions on Consumer Electronics = {IEEE} Trans. Consumer Electron.
{IEEE} Transactions on Control Systems Technology = {IEEE} Trans. Contr. Syst. Technol.
{IEEE} Transactions on Device and Materials Reliability = {IEEE} Trans. Device Mat. Rel.
{IEEE} Transactions on Dielectrics and Electrical Insulation = {IEEE} Trans. Dielect. Elect. Insulation
{IEEE} Transactions on Education = {IEEE} Trans. Educ.
{IEEE} Transactions on Electrical Insulation = {IEEE} Trans. Elect. Insulation
{IEEE} Transactions on Electromagnetic Compatibility = {IEEE} Trans. Electromagn. Compat.
{IEEE} Transactions on Electron Devices = {IEEE} Trans. Electron Devices
{IEEE} Transactions on Electronic Computers = {IEEE} Trans. Electron. Comput.
{IEEE} Transactions on Electronics Packaging Manufacturing = {IEEE} Trans. Electron. Packag. Manufact.
{IEEE} Transactions on Energy Conversion = {IEEE} Trans. Energy Conversion
{IEEE} Transactions on Engineering Management = {IEEE} Trans. Eng. Manage.
{IEEE} Transactions on Evolutionary Computation = {IEEE} Trans. Evol. Comput.
{IEEE} Transactions on Fuzzy Systems = {IEEE} Trans. Fuzzy Syst.
{IEEE} Transactions on Geoscience Electronics = {IEEE} Trans. Geosci. Electron.
{IEEE} Transactions on Geoscience and Remote Sensing = {IEEE} Trans. Geosci. Remote Sensing
{IEEE} Transactions on Human Factors in Electronics = {IEEE} Trans. Hum. Factors Electron.
{IEEE} Transactions on Image Processing = {IEEE} Trans. Image Processing
{IEEE} Transactions on Industrial Electronics = {IEEE} Trans. Ind. Electron.
{IEEE} Transactions on Industrial Electronics and Control Instrumentation = {IEEE} Trans. Ind. Electron. Contr. Instrum.
{IEEE} Transactions on Industrial Informatics = {IEEE} Trans Ind. Informat.
{IEEE} Transactions on Industry Applications = {IEEE} Trans. Ind. Applicat.
{IEEE} Transactions on Industry and General Applications = {IEEE} Trans. Ind. Gen. Applicat.
{IEEE} Transactions on Information Forensics and Security = {IEEE} Trans.Inf. Forensics Security.
{IEEE} Transactions on Information Technology in Biomedicine = {IEEE} Trans. Inform. Technol. Biomed.
{IEEE} Transactions on Information Theory = {IEEE} Trans. Inform. Theory
{IEEE} Transactions on Instrumentation and Measurement = {IEEE} Trans. Instrum. Meas.
{IEEE} Transactions on Intelligent Transportation Systems = {IEEE} Trans. Intell. Transport. Syst.
{IEEE} Transactions on Knowledge and Data Engineering = {IEEE} Trans. Knowledge Data Eng.
{IEEE} Transactions on Magnetics = {IEEE} Trans. Magn.
{IEEE} Transactions on Man-Machine Systems = {IEEE} Trans. Man-Mach. Syst.
{IEEE} Transactions on Manufacturing Technology = {IEEE} Trans. Manufact. Technol.
{IEEE} Transactions on Medical Electronics = {IEEE} Trans. Med. Electron.
{IEEE} Transactions on Medical Imaging = {IEEE} Trans. Med. Imag.
{IEEE} Transactions on Microwave Theory and Techniques = {IEEE} Trans. Microwave Theory Tech.
{IEEE} Transactions on Military Electronics = {IEEE} Trans. Mil. Electron.
{IEEE} Transactions on Mobile Computing = {IEEE} Trans. Mobile Comput.
{IEEE} Transactions on Multimedia = {IEEE} Trans. Multimedia
{IEEE} Transactions on Nanobioscience = {IEEE} Trans. Nanobiosci.
{IEEE} Transactions on Nanotechnology = {IEEE} Trans. Nanotechnol.
{IEEE} Transactions on Neural Networks = {IEEE} Trans. Neural Networks
{IEEE} Transactions on Neural Systems and Rehabilitation Engineering = {IEEE} Trans. Neural Syst. Rehab. Eng.
{IEEE} Transactions on Nuclear Science = {IEEE} Trans. Nucl. Sci.
{IEEE} Transactions on Parallel and Distributed Systems = {IEEE} Trans. Parallel Distrib. Syst.
{IEEE} Transactions on Parts, Hybrids and Packaging = {IEEE} Trans. Parts, Hybrids, Packag.
{IEEE} Transactions on Parts, Materials and Packaging = {IEEE} Trans. Parts, Mater., Packag.
{IEEE} Transactions on Pattern Analysis and Machine Intelligence = {IEEE} Trans. Pattern Anal. Machine Intell.
{IEEE} Transactions on Plasma Science = {IEEE} Trans. Plasma Sci.
{IEEE} Transactions on Power Apparatus and Systems = {IEEE} Trans. Power App. Syst.
{IEEE} Transactions on Power Delivery = {IEEE} Trans. Power Delivery
{IEEE} Transactions on Power Electronics = {IEEE} Trans. Power Electron.
{IEEE} Transactions on Power Systems = {IEEE} Trans. Power Syst.
{IEEE} Transactions on Professional Communication = {IEEE} Trans. Prof. Commun.
{IEEE} Transactions on Radio Frequency Interference = {IEEE} Trans. Radio Freq. Interference
{IEEE} Transactions on Rehabilitation Engineering = {IEEE} Trans. Rehab. Eng.
{IEEE} Transactions on Reliability = {IEEE} Trans. Rel.
{IEEE} Transactions on Robotics = {IEEE} Trans. Robot.
{IEEE} Transactions on Robotics and Automation = {IEEE} Trans. Robot. Automat.
{IEEE} Transactions on Semiconductor Manufacturing = {IEEE} Trans. Semiconduct. Manufact.
{IEEE} Transactions on Signal Processing = {IEEE} Trans. Signal Processing
{IEEE} Transactions on Software Engineering = {IEEE} Trans. Softw. Eng.
{IEEE} Transactions on Software Engineering = {IEEE} Trans. Software Eng.
{IEEE} Transactions on Sonics and Ultrasonics = {IEEE} Trans. Sonics Ultrason.
{IEEE} Transactions on Speech and Audio Processing = {IEEE} Trans. Speech Audio Processing
{IEEE} Transactions on Systems Science and Cybernetics = {IEEE} Trans. Syst. Sci. Cybernetics
{IEEE} Transactions on Systems, Man, and Cybernetics = {IEEE} Trans. Syst., Man, Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {A}: Systems and Humans = {IEEE} Trans. Syst., Man, Cybern. {A}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {B}: Cybernetics = {IEEE} Trans. Syst., Man, Cybern. {B}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {C}: Applications and Reviews = {IEEE} Trans. Syst., Man, Cybern. {C}
{IEEE} Transactions on Systems, Man, and Cybernetics-Part B: Cybernetics = {IEEE} Trans. Syst., Man, Cybern. B, Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics-Part C: Applications and Reviews = {IEEE} Trans. Syst., Man, Cybern. C, Appl. Rev.
{IEEE} Transactions on Ultrasonics Engineering = {IEEE} Trans. Ultrason. Eng.
{IEEE} Transactions on Ultrasonics, Ferroelectrics, and Frequency Control = {IEEE} Trans. Ultrason., Ferroelect., Freq. Contr.
{IEEE} Transactions on Vehicular Communications = {IEEE} Trans. Veh. Commun.
{IEEE} Transactions on Vehicular Technology = {IEEE} Trans. Veh. Technol.
{IEEE} Transactions on Very Large Scale Integration ({VLSI}) Systems = {IEEE} Trans. {VLSI} Syst.
{IEEE} Transactions on Visualization and Computer Graphics = {IEEE} Trans. Visual. Comput. Graphics
{IEEE} Transactions on Wireless Communications = {IEEE} Trans. Wireless Commun.
{IEEE} Translation Journal on Magnetics in Japan = {IEEE} Transl. J. Magn. Jpn.
{IEEE} Wireless Communications Magazine = {IEEE} Wireless Commun. Mag.
{IEEE} {ASSP} Magazine = {IEEE} {ASSP} Mag.
{IEEE} {IT} Professional = {IEEE} {IT} Prof.
{IEEE}/ACM Transactions on Networking = {IEEE}/ACM Trans. Netw.
{IEEE}/ASME Transactions on Mechatronics = {IEEE}/ASME Trans. Mechatronics
